Can luminous Lyman alpha emitters at $z$ $\simeq$ 5.7 and $z$ $\simeq$ 6.6 suppress star formation?

Addressing how strong UV radiation affects galaxy formation is central to understanding their evolution. The quenching of star formation via strong UV radiation (from starbursts or AGN) has been proposed in various scenes to solve certain astrophysical problems. Around luminous sources, some evidence of decreased star formation has been found but is limited to a handful of individual cases. No direct, conclusive evidence on the actual role of strong UV radiation in quenching star formation has been found. Here we present statistical evidence of decreased number density of faint (AB magnitude $\geq$ 24.75 mag) Ly\alpha emitters (LAEs) around bright (AB magnitude < 24.75 mag) LAEs even when the radius goes up to 10 pMpc for $z$ $\simeq$ 5.7 LAEs. A similar trend is found for z $\simeq$ 6.6 LAEs but only within 1 pMpc radius from the bright LAEs. We use a large sample of 1077 (962) LAEs at $z$ $\simeq$ 5.7 ($z$ $\simeq$ 6.6) selected in total areas of 14 (21) deg$^2$ with Subaru/Hyper Suprime-Cam narrow-band data, and thus, the result is of statistical significance for the first time at these high redshift ranges. A simple analytical calculation indicates that the radiation from the central LAE is not enough to suppress LAEs with AB mag $\geq$ 24.75 mag around them, suggesting additional physical mechanisms we are unaware of are at work. Our results clearly show that the environment is at work for the galaxy formation at $z$ $\sim$ 6 in the Universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
